AMR-to-Text Generation with Cache Transition Systems

Text generation from AMR involves emitting sentences that reflect the meaning of their AMR annotations. Neural sequence-to-sequence models have successfully been used to decode strings from flattened graphs (e.g., using depth-first or random traversal). Such models often rely on attention-based decoders to map AMR node to English token sequences. Instead of linearizing AMR, we directly encode its graph structure and delegate traversal to the decoder. To enforce a sentence-aligned graph traversal and provide local graph context, we predict transition-based parser actions in addition to English words. We present two model variants: one generates parser actions prior to words, while the other interleaves actions with words.

==> bin_bleu_c.csv <==
n,b
1,27.6983
2,15.4644
3,27.4991
4,12.3067
5,12.8474
6,31.9749
7,22.3134
8,15.6442
9,21.0417
10,17.6374
11,9.2586
12,10.1377
13,14.8580
14,19.3416
15,10.3015
16,10.7960
17,11.6565
18,8.9036
19,10.3816
20,16.3969
21,11.3576
22,10.2457
23,14.2586
24,13.2027
25,10.9477
26,13.9547
27,10.7919
28,11.6743
29,10.6788
30,13.3217
31,8.0886
32,7.8911
33,9.8508
34,6.9636
35,9.7981
36,8.0333
37,8.5200
38,6.6799
39,5.7928
40,10.0264
41,10.0010
42,9.4902
43,8.2303
44,2.9709
45,7.3572
46,7.9745
47,11.9592
49,6.2117
50,12.2103
51,2.7882
52,6.6054
53,5.2892
54,10.9073
55,4.6218
56,2.7813
57,4.2592
58,17.3481
59,7.1714
60,4.4230
63,0.9172
66,5.7705
68,4.5989
73,3.6905
77,2.6849
94,5.0671
115,0.4630


==> bin_bleu_j.csv <==
n,b
1,27.0468
2,10.6115
3,23.3965
4,23.7661
5,18.7840
6,31.1478
7,25.1899
8,18.3798
9,18.8588
10,15.5104
11,11.9765
12,11.4257
13,15.4598
14,15.2351
15,11.3389
16,12.1004
17,14.5566
18,8.7413
19,11.5306
20,14.8524
21,11.4605
22,11.7243
23,15.5014
24,11.1039
25,8.4194
26,12.8160
27,8.0247
28,10.9569
29,8.6657
30,14.3898
31,9.8373
32,9.1213
33,9.3726
34,8.8996
35,11.8770
36,5.6101
37,4.4491
38,10.0865
39,7.7506
40,6.8918
41,14.9112
42,9.6946
43,6.6208
44,10.0524
45,4.0328
46,11.2218
47,3.7464
49,4.4765
50,4.4867
51,4.1404
52,7.8665
53,14.1644
54,7.3217
55,5.1266
56,3.1409
57,6.8092
58,12.9847
59,6.2573
60,4.0465
63,3.6840
66,7.9522
68,4.9279
73,3.0293
77,2.8163
94,4.4925
115,3.2586

